Convergence of a regularized finite element discretization of the two-dimensional Monge-Amp\`ere equation

This paper proposes a regularization of the Monge-Amp\`ere equation in planar convex domains through uniformly elliptic Hamilton-Jacobi-Bellman equations. The regularized problem possesses a unique strong solution $u_\varepsilon$ and is accessible to the discretization with finite elements. This work establishes locally uniform convergence of $u_\varepsilon$ to the convex Alexandrov solution $u$ to the Monge-Amp\`ere equation as the regularization parameter $\varepsilon$ approaches $0$. A mixed finite element method for the approximation of $u_\varepsilon$ is proposed, and the regularized finite element scheme is shown to be locally uniformly convergent. Numerical experiments provide empirical evidence for the efficient approximation of singular solutions $u$.

==> convhist_ex1_epsi0.001.dat <==
%% LaTeX2e file `convhist_ex1_epsi0.001.dat'
%% generated by the `filecontents' environment
%% from source `monge-ampere-equations-mixed-fem' on 2021/12/02.
%%
  ndof  hinv  Linferr  L2err  H1err  H2err  eta  niter
   1.2000000000000000e+01   1.0000000000000000e+00   9.0257564728146389e-02   1.3360812496716853e-01   3.0495628067322123e-01   8.1101460128785940e-01   7.7297922151764176e-01   7.0000000000000000e+00
   3.6000000000000000e+01   2.0000000000000000e+00   3.7463070428750855e-02   3.6882535132926213e-02   1.7946731512805883e-01   6.4656936207610882e-01   5.3646838217515358e-01   6.0000000000000000e+00
   1.3200000000000000e+02   4.0000000000000000e+00   1.2774035680914841e-02   9.9438906267025253e-03   9.5018869619564281e-02   4.6770691475530363e-01   3.7432112264530626e-01   6.0000000000000000e+00
   5.1600000000000000e+02   8.0000000000000000e+00   3.8678819912447704e-03   2.5522956999772211e-03   4.8532199443593112e-02   3.3372369524190959e-01   2.6221499058973574e-01   6.0000000000000000e+00
   2.0520000000000000e+03   1.6000000000000000e+01   1.1287618933988330e-03   6.3846311579435677e-04   2.4468837507054531e-02   2.3691954317148645e-01   1.8443048421646430e-01   6.0000000000000000e+00
   8.1960000000000000e+03   3.2000000000000000e+01   3.2377779093017978e-04   1.5821662697812405e-04   1.2276685823829752e-02   1.6783859317967986e-01   1.3004988888909041e-01   6.0000000000000000e+00
   3.2772000000000000e+04   6.4000000000000000e+01   9.1629533034542909e-05   3.9137067681153042e-05   6.1476104298600499e-03   1.1878664549221525e-01   9.1829371766553106e-02   6.0000000000000000e+00
   1.3107600000000000e+05   1.2800000000000000e+02   2.8138937568145768e-05   9.6931342120281846e-06   3.0759269287387115e-03   8.4032145630017485e-02   6.4887060964796239e-02   6.0000000000000000e+00
   5.2429200000000000e+05   2.5600000000000000e+02   9.9484043097382703e-06   2.4057312618458254e-06   1.5384652678881764e-03   5.9432812477693636e-02   4.5865747395890083e-02   6.0000000000000000e+00
   2.0971560000000000e+06   5.1200000000000000e+02   3.5172828417278496e-06   5.9827623322786745e-07   7.6935396827955481e-04   4.2029962728986750e-02   3.2426201992495060e-02   6.0000000000000000e+00
   8.3886120000000000e+06   1.0240000000000000e+03   1.2435470956489571e-06   1.4903034356107706e-07   3.8470673512903779e-04   2.9721295175880156e-02   2.2926743815002364e-02   6.0000000000000000e+00


==> convhist_ex1_epsi0.01.dat <==
%% LaTeX2e file `convhist_ex1_epsi0.01.dat'
%% generated by the `filecontents' environment
%% from source `monge-ampere-equations-mixed-fem' on 2021/12/02.
%%
  ndof  hinv  Linferr  L2err  H1err  H2err  eta  niter
   1.2000000000000000e+01   1.0000000000000000e+00   9.0257564728146278e-02   1.3360812496716848e-01   3.0495628067322123e-01   8.1104810389235549e-01   7.7301534177707332e-01   7.0000000000000000e+00
   3.6000000000000000e+01   2.0000000000000000e+00   3.7458018921807779e-02   3.6880921455309516e-02   1.7946684176932756e-01   6.4650581288983555e-01   5.3640914080618907e-01   6.0000000000000000e+00
   1.3200000000000000e+02   4.0000000000000000e+00   1.2771591138219796e-02   9.9434550891130610e-03   9.5018707214307607e-02   4.6766883207448828e-01   3.7428210854792998e-01   6.0000000000000000e+00
   5.1600000000000000e+02   8.0000000000000000e+00   3.8677416668005948e-03   2.5524188017714282e-03   4.8532176247479755e-02   3.3369728502864221e-01   2.6218861110308095e-01   6.0000000000000000e+00
   2.0520000000000000e+03   1.6000000000000000e+01   1.1288959604762727e-03   6.3858875615480147e-04   2.4468837745486163e-02   2.3690090077643081e-01   1.8441189413039794e-01   6.0000000000000000e+00
   8.1960000000000000e+03   3.2000000000000000e+01   3.2384373048188753e-04   1.5827220815027777e-04   1.2276686914084357e-02   1.6782543803919348e-01   1.3003673000293889e-01   6.0000000000000000e+00
   3.2772000000000000e+04   6.4000000000000000e+01   9.1651644689494383e-05   3.9156050090440933e-05   6.1476108462429502e-03   1.1877735343421965e-01   9.1820057101804339e-02   6.0000000000000000e+00
   1.3107600000000000e+05   1.2800000000000000e+02   2.8135201254509681e-05   9.6988466850679135e-06   3.0759270514938899e-03   8.4025578468487794e-02   6.4880470300532359e-02   6.0000000000000000e+00
   5.2429200000000000e+05   2.5600000000000000e+02   9.9470838460678974e-06   2.4073321338020621e-06   1.5384653009333849e-03   5.9428169909569242e-02   4.5861085521157571e-02   6.0000000000000000e+00
   2.0971560000000000e+06   5.1200000000000000e+02   3.5168160350988807e-06   5.9870601086353788e-07   7.6935397683566831e-04   4.2026680331846776e-02   3.2422904991479554e-02   6.0000000000000000e+00
   8.3886120000000000e+06   1.0240000000000000e+03   1.2433820615685208e-06   1.4914235358674526e-07   3.8470673730463853e-04   2.9718974321053623e-02   2.2924412295885498e-02   6.0000000000000000e+00


==> convhist_ex1_epsi0.1.dat <==
%% LaTeX2e file `convhist_ex1_epsi0.1.dat'
%% generated by the `filecontents' environment
%% from source `monge-ampere-equations-mixed-fem' on 2021/12/02.
%%
  ndof  hinv  Linferr  L2err  H1err  H2err  eta  niter
   1.2000000000000000e+01   1.0000000000000000e+00   9.0257564728146278e-02   1.3360812496716848e-01   3.0495628067322123e-01   8.1143001087970468e-01   7.7342742065900294e-01   7.0000000000000000e+00
   3.6000000000000000e+01   2.0000000000000000e+00   3.7403151097256448e-02   3.6863452993171904e-02   1.7946206866565806e-01   6.4583757556961552e-01   5.3578770095692796e-01   6.0000000000000000e+00
   1.3200000000000000e+02   4.0000000000000000e+00   1.2744787235496768e-02   9.9390841634556942e-03   9.5017273594435403e-02   4.6727428730216641e-01   3.7387136461604403e-01   6.0000000000000000e+00
   5.1600000000000000e+02   8.0000000000000000e+00   3.8659504849453130e-03   2.5538551751157403e-03   4.8532032179224471e-02   3.3342351568177042e-01   2.6191000795298741e-01   6.0000000000000000e+00
   2.0520000000000000e+03   1.6000000000000000e+01   1.1302147878177182e-03   6.3995422540519221e-04   2.4468868117540683e-02   2.3670757051675126e-01   1.8421544078544680e-01   6.0000000000000000e+00
   8.1960000000000000e+03   3.2000000000000000e+01   3.2451187672033477e-04   1.5886797953257090e-04   1.2276705718910111e-02   1.6768900334983938e-01   1.2989765984215171e-01   6.0000000000000000e+00
   3.2772000000000000e+04   6.4000000000000000e+01   9.1877393049943912e-05   3.9358386028925959e-05   6.1476171204939535e-03   1.1868098257723275e-01   9.1721613528636711e-02   6.0000000000000000e+00
   1.3107600000000000e+05   1.2800000000000000e+02   2.8105542945702994e-05   9.7595689700739591e-06   3.0759288257305229e-03   8.3957468292487514e-02   6.4810815636087316e-02   6.0000000000000000e+00
   5.2429200000000000e+05   2.5600000000000000e+02   9.9366033795780123e-06   2.4243240776744248e-06   1.5384657706423311e-03   5.9380020324700460e-02   4.5811815602716514e-02   6.0000000000000000e+00
   2.0971560000000000e+06   5.1200000000000000e+02   3.5131111184803483e-06   6.0326532199485470e-07   7.6935409755259608e-04   4.1992637531054380e-02   3.2388059994962443e-02   6.0000000000000000e+00
   8.3886120000000000e+06   1.0240000000000000e+03   1.2420722449690938e-06   1.5033555073281202e-07   3.8470676789645661e-04   2.9694903991225971e-02   2.2899771179279743e-02   6.0000000000000000e+00


==> convhist_ex2_epsi0.001.dat <==
%% LaTeX2e file `convhist_ex2_epsi0.001.dat'
%% generated by the `filecontents' environment
%% from source `monge-ampere-equations-mixed-fem' on 2021/12/02.
%%
  ndof  hinv  Linferr  L2err  H1err  H2err  eta  niter
   1.2000000000000000e+01   1.0000000000000000e+00   2.8785814746498262e-01   2.8115797625786770e-01   5.8380062512297271e-01   4.8563676326669780e+00   2.7571526610833761e+00   1.0000000000000000e+01
   3.6000000000000000e+01   2.0000000000000000e+00   8.3386345793045602e-02   7.4951662304933928e-02   4.1430609058282558e-01   7.3159255040345670e+00   3.2233580630425855e+00   1.4000000000000000e+01
   1.3200000000000000e+02   4.0000000000000000e+00   1.1944254472401594e-01   3.3958866212174220e-02   2.9934480322461465e-01   9.7941576642530350e+00   1.5719708504580565e+00   1.3000000000000000e+01
   5.1600000000000000e+02   8.0000000000000000e+00   8.7736471870794808e-02   1.1957414279765521e-02   2.1139845560227369e-01   1.3883693873601992e+01   1.2706417708746254e+00   1.1000000000000000e+01
   2.0520000000000000e+03   1.6000000000000000e+01   6.3013216122959015e-02   4.1606981097628481e-03   1.4910247288325881e-01   1.9694715054396461e+01   9.6233307026874526e-01   1.2000000000000000e+01
   8.1960000000000000e+03   3.2000000000000000e+01   4.4722727638508653e-02   1.4506957440839662e-03   1.0512856097782373e-01   2.7916745254728141e+01   7.0084471468670184e-01   1.0000000000000000e+01
   3.2772000000000000e+04   6.4000000000000000e+01   3.1631881996088268e-02   5.0853942302879170e-04   7.4179645937326288e-02   3.9534399276892373e+01   5.0196258410653960e-01   9.0000000000000000e+00
   1.3107600000000000e+05   1.2800000000000000e+02   2.2359402965577257e-02   1.7895738209804338e-04   5.2384864934357976e-02   5.5951582434030712e+01   3.5708932642227487e-01   8.0000000000000000e+00
   5.2429200000000000e+05   2.5600000000000000e+02   1.5805715887399388e-02   6.3116211024368834e-05   3.7014544265283861e-02   7.9157999866828391e+01   2.5326274920389830e-01   8.0000000000000000e+00
   2.0971560000000000e+06   5.1200000000000000e+02   1.1174261421893469e-02   2.2286890126827484e-05   2.6162809227789553e-02   1.1196832150811365e+02   1.7936084796439974e-01   7.0000000000000000e+00
   8.3886120000000000e+06   1.0240000000000000e+03   7.9007483523251265e-03   7.8752944824015969e-06   1.8496011970667914e-02   1.5835102828016215e+02   1.9169315616144272e-01   8.0000000000000000e+00


==> convhist_ex2_epsi0.01.dat <==
%% LaTeX2e file `convhist_ex2_epsi0.01.dat'
%% generated by the `filecontents' environment
%% from source `monge-ampere-equations-mixed-fem' on 2021/12/02.
%%
  ndof  hinv  Linferr  L2err  H1err  H2err  eta  niter
   1.2000000000000000e+01   1.0000000000000000e+00   2.8785814746498262e-01   2.8115797625786770e-01   5.8380062512297271e-01   4.8565642737683206e+00   2.7562626465914652e+00   1.0000000000000000e+01
   3.6000000000000000e+01   2.0000000000000000e+00   8.4292028410254960e-02   7.5159440523947518e-02   4.1395627611889857e-01   7.3079868959121042e+00   3.2191323352347454e+00   1.3000000000000000e+01
   1.3200000000000000e+02   4.0000000000000000e+00   1.1952984232917385e-01   3.3973888966351617e-02   2.9940314469824497e-01   9.7947118567070603e+00   1.5712003321780339e+00   1.3000000000000000e+01
   5.1600000000000000e+02   8.0000000000000000e+00   8.7761693415375264e-02   1.1958548611255778e-02   2.1141750661767686e-01   1.3884529378792321e+01   1.2695716641233949e+00   1.1000000000000000e+01
   2.0520000000000000e+03   1.6000000000000000e+01   6.3017377368380423e-02   4.1606011919379012e-03   1.4910592908847489e-01   1.9695601010827446e+01   9.6129170423837473e-01   1.2000000000000000e+01
   8.1960000000000000e+03   3.2000000000000000e+01   4.4722768329821500e-02   1.4506523608513475e-03   1.0512871189059020e-01   2.7917499120699436e+01   7.0004439973864518e-01   1.0000000000000000e+01
   3.2772000000000000e+04   6.4000000000000000e+01   3.1629362930579163e-02   5.0863296616052774e-04   7.4176922505283488e-02   3.9527238286017251e+01   5.4603508326407113e-01   8.0000000000000000e+00
   1.3107600000000000e+05   1.2800000000000000e+02   2.2357250118031260e-02   1.7912748392589809e-04   5.2380699085141258e-02   5.5903830092113694e+01   6.2771104483058759e-01   8.0000000000000000e+00
   5.2429200000000000e+05   2.5600000000000000e+02   1.5815170547837862e-02   6.3214951331962190e-05   3.7019755113283530e-02   7.9064181105278521e+01   7.4950136990592764e-01   8.0000000000000000e+00
   2.0971560000000000e+06   5.1200000000000000e+02   1.1192763456462224e-02   2.2345267955985498e-05   2.6175165022340907e-02   1.1181417891687884e+02   9.3519572959454156e-01   7.0000000000000000e+00
   8.3886120000000000e+06   1.0240000000000000e+03   7.9214408639391373e-03   7.9100138495537624e-06   1.8509996979709200e-02   1.5812787211097057e+02   1.2071395945083887e+00   7.0000000000000000e+00


==> convhist_ex2_epsi0.1.dat <==
%% LaTeX2e file `convhist_ex2_epsi0.1.dat'
%% generated by the `filecontents' environment
%% from source `monge-ampere-equations-mixed-fem' on 2021/12/02.
%%
  ndof  hinv  Linferr  L2err  H1err  H2err  eta  niter
   1.2000000000000000e+01   1.0000000000000000e+00   2.8785814746498262e-01   2.8115797625786770e-01   5.8380062512297271e-01   4.8590072129345732e+00   2.7471874923260753e+00   1.0000000000000000e+01
   3.6000000000000000e+01   2.0000000000000000e+00   1.0129008677868656e-01   7.9380749947231904e-02   4.0889352400070611e-01   7.1658238232999159e+00   3.1513477788192086e+00   1.2000000000000000e+01
   1.3200000000000000e+02   4.0000000000000000e+00   1.2044140937786241e-01   3.4128132487319537e-02   3.0001943492657568e-01   9.8009713242348528e+00   1.5634108746313322e+00   1.2000000000000000e+01
   5.1600000000000000e+02   8.0000000000000000e+00   8.5703541622069057e-02   1.1820683259346159e-02   2.0992157838147554e-01   1.3853880577672962e+01   1.6525101710707648e+00   1.3000000000000000e+01
   2.0520000000000000e+03   1.6000000000000000e+01   6.1274886172339393e-02   4.1327684521362956e-03   1.4776938968921421e-01   1.9577128636194043e+01   1.9230189588456077e+00   1.2000000000000000e+01
   8.1960000000000000e+03   3.2000000000000000e+01   4.3945218629398985e-02   1.4564066961417815e-03   1.0450145441996943e-01   2.7670595370786963e+01   2.3306302091746396e+00   1.0000000000000000e+01
   3.2772000000000000e+04   6.4000000000000000e+01   3.1496562581737414e-02   5.1949572559751396e-04   7.4052200618157774e-02   3.9113911670094723e+01   2.9328168154085588e+00   8.0000000000000000e+00
   1.3107600000000000e+05   1.2800000000000000e+02   2.2526051633923780e-02   1.8848679807629900e-04   5.2514308721186197e-02   5.5295004758115503e+01   3.8081963203341673e+00   7.0000000000000000e+00
   5.2429200000000000e+05   2.5600000000000000e+02   1.6070703939621331e-02   7.1483245935166390e-05   3.7264289981377006e-02   7.8177420827014728e+01   5.0668121748815746e+00   6.0000000000000000e+00
   2.0971560000000000e+06   5.1200000000000000e+02   1.1440366662027586e-02   3.2652122561640699e-05   2.6481974728218484e-02   1.1053804418357764e+02   6.8635030855102679e+00   6.0000000000000000e+00
   8.3886120000000000e+06   1.0240000000000000e+03   8.1297986502701716e-03   2.2732148626797097e-05   1.8882923273944481e-02   1.5630305951116716e+02   9.4181277312169591e+00   6.0000000000000000e+00


==> convhist_ex3_epsi0.001.dat <==
%% LaTeX2e file `convhist_ex3_epsi0.001.dat'
%% generated by the `filecontents' environment
%% from source `monge-ampere-equations-mixed-fem' on 2021/12/02.
%%
  ndof  hinv  Linferr  L2err  H1err  H2err  eta  niter
   1.2000000000000000e+01   1.0000000000000000e+00   3.3333333333333337e-01   2.3125906333114243e-01   8.8191710368819654e-01   1.9999999999999996e+00   4.7142149104832104e-01   2.0000000000000000e+00
   3.6000000000000000e+01   2.0000000000000000e+00   1.8945214194787857e-01   6.8040954729826034e-02   6.7134606043747103e-01   1.9145077793267340e+00   5.6325896628815020e-01   2.0000000000000000e+00
   1.3200000000000000e+02   4.0000000000000000e+00   1.3715272175739174e-01   3.9213745460098301e-02   4.8590994899983053e-01   2.7133933591560266e+00   1.0513103415980056e+00   2.0000000000000000e+00
   5.1600000000000000e+02   8.0000000000000000e+00   9.7420958953418763e-02   2.3489085073835941e-02   3.6343742710369198e-01   3.4557534982446421e+00   1.2133638118837566e+00   2.0000000000000000e+00
   2.0520000000000000e+03   1.6000000000000000e+01   7.0152939837754835e-02   1.4578959362864843e-02   2.8102187391974026e-01   4.2745637273645531e+00   1.3426096727581616e+00   2.0000000000000000e+00
   8.1960000000000000e+03   3.2000000000000000e+01   5.1033265272681615e-02   9.1813854242196874e-03   2.2395122909067022e-01   5.1951296881682731e+00   1.4176643663127548e+00   2.0000000000000000e+00
   3.2772000000000000e+04   6.4000000000000000e+01   3.7480326200228530e-02   5.8474633561788215e-03   1.8308257963401545e-01   6.2408648937650240e+00   1.4618704903686601e+00   2.0000000000000000e+00
   1.3107600000000000e+05   1.2800000000000000e+02   2.8044073097375197e-02   3.8177848520818901e-03   1.5294847791323538e-01   7.4228086508267923e+00   1.4871689326725628e+00   2.0000000000000000e+00
   5.2429200000000000e+05   2.5600000000000000e+02   2.1688869749028852e-02   2.6096081171455470e-03   1.3056571826857674e-01   8.7260894446634776e+00   1.5002704092929613e+00   2.0000000000000000e+00
   2.0971560000000000e+06   5.1200000000000000e+02   1.7634099086532115e-02   1.9137128046149180e-03   1.1439356115334708e-01   1.0099648083595868e+01   1.5083252167381509e+00   2.0000000000000000e+00
   8.3886120000000000e+06   1.0240000000000000e+03   1.5244127047962538e-02   1.5302803066308344e-03   1.0353744806647658e-01   1.1462045700157965e+01   1.5130715035611990e+00   2.0000000000000000e+00


==> convhist_ex3_epsi0.01.dat <==
%% LaTeX2e file `convhist_ex3_epsi0.01.dat'
%% generated by the `filecontents' environment
%% from source `monge-ampere-equations-mixed-fem' on 2021/12/02.
%%
  ndof  hinv  Linferr  L2err  H1err  H2err  eta  niter
   1.2000000000000000e+01   1.0000000000000000e+00   3.3333333333333337e-01   2.3125906333114243e-01   8.8191710368819654e-01   1.9999999999999996e+00   4.7309853331227125e-01   2.0000000000000000e+00
   3.6000000000000000e+01   2.0000000000000000e+00   1.9155329477561017e-01   6.8704240376952261e-02   6.7242103218754901e-01   1.9051016159354026e+00   5.5921907486026956e-01   2.0000000000000000e+00
   1.3200000000000000e+02   4.0000000000000000e+00   1.4115433673454714e-01   4.0593863580574450e-02   4.8845747512960513e-01   2.6905876142332983e+00   1.0516461775034314e+00   2.0000000000000000e+00
   5.1600000000000000e+02   8.0000000000000000e+00   1.0332233397947607e-01   2.5377105923178059e-02   3.6820150500097143e-01   3.4021380314036707e+00   1.2114242521686360e+00   2.0000000000000000e+00
   2.0520000000000000e+03   1.6000000000000000e+01   7.8405648322112984e-02   1.7021398868143085e-02   2.8901421219944834e-01   4.1621030933898231e+00   1.3415362780195721e+00   2.0000000000000000e+00
   8.1960000000000000e+03   3.2000000000000000e+01   6.2100926250563925e-02   1.2127395996179232e-02   2.3736440188591226e-01   4.9521447175312954e+00   1.4237122166870766e+00   2.0000000000000000e+00
   3.2772000000000000e+04   6.4000000000000000e+01   5.1885171861115610e-02   9.3099103208026997e-03   2.0423296288576284e-01   5.7523686939162877e+00   1.4682836591919717e+00   2.0000000000000000e+00
   1.3107600000000000e+05   1.2800000000000000e+02   4.6040733994495195e-02   7.7763100122469429e-03   1.8423006671552114e-01   6.5231299136551151e+00   1.5013787661290861e+00   2.0000000000000000e+00
   5.2429200000000000e+05   2.5600000000000000e+02   4.3005530137814128e-02   6.9828476207954128e-03   1.7332420394868683e-01   7.2350185624308843e+00   1.5260955276207837e+00   2.0000000000000000e+00
   2.0971560000000000e+06   5.1200000000000000e+02   4.1533026374299516e-02   6.5851904382568912e-03   1.6799076518358524e-01   7.8847163857586038e+00   1.5497494022831746e+00   2.0000000000000000e+00
   8.3886120000000000e+06   1.0240000000000000e+03   4.0833912130308347e-02   6.3881709053474206e-03   1.6557189074593531e-01   8.4829222122338841e+00   1.5718135756207250e+00   2.0000000000000000e+00


==> convhist_ex3_epsi0.1.dat <==
%% LaTeX2e file `convhist_ex3_epsi0.1.dat'
%% generated by the `filecontents' environment
%% from source `monge-ampere-equations-mixed-fem' on 2021/12/02.
%%
  ndof  hinv  Linferr  L2err  H1err  H2err  eta  niter
   1.2000000000000000e+01   1.0000000000000000e+00   3.3333333333333337e-01   2.3125906333114243e-01   8.8191710368819654e-01   1.9999999999999996e+00   6.1824123303304690e-01   2.0000000000000000e+00
   3.6000000000000000e+01   2.0000000000000000e+00   2.1208232183877102e-01   7.5659769076517669e-02   6.8455291893642967e-01   1.8327962935196291e+00   5.7113213550996100e-01   2.0000000000000000e+00
   1.3200000000000000e+02   4.0000000000000000e+00   1.7907212717053833e-01   5.5316846745077919e-02   5.1835487182604756e-01   2.5471464665843122e+00   1.0721440012337387e+00   2.0000000000000000e+00
   5.1600000000000000e+02   8.0000000000000000e+00   1.5517170120655821e-01   4.4849007499512900e-02   4.1983722465551743e-01   3.0999097607967077e+00   1.2243352893257471e+00   2.0000000000000000e+00
   2.0520000000000000e+03   1.6000000000000000e+01   1.4330242168191948e-01   4.0549099762476573e-02   3.6674883756721027e-01   3.6242631652871360e+00   1.0875162909877030e+00   2.0000000000000000e+00
   8.1960000000000000e+03   3.2000000000000000e+01   1.3642512831878675e-01   3.7654825481895790e-02   3.4123107137223757e-01   4.0725530322889769e+00   1.2448319671901813e+00   2.0000000000000000e+00
   3.2772000000000000e+04   6.4000000000000000e+01   1.3324529912012043e-01   3.6298248520305269e-02   3.2946380436271722e-01   4.4751498704327171e+00   1.3804405863844951e+00   2.0000000000000000e+00
   1.3107600000000000e+05   1.2800000000000000e+02   1.3186185082800234e-01   3.5684781886073436e-02   3.2441041816771998e-01   4.8421266062559480e+00   1.5043501756203059e+00   2.0000000000000000e+00
   5.2429200000000000e+05   2.5600000000000000e+02   1.3124526906364023e-01   3.5399814891049257e-02   3.2229435754617863e-01   5.1819191186188247e+00   1.6168088782212795e+00   2.0000000000000000e+00
   2.0971560000000000e+06   5.1200000000000000e+02   1.3095835379974152e-01   3.5262950415561087e-02   3.2139474545818153e-01   5.5001769311085322e+00   1.7208389595831119e+00   2.0000000000000000e+00
   8.3886120000000000e+06   1.0240000000000000e+03   1.3082044441879589e-01   3.5195813288896677e-02   3.2099851016232150e-01   5.8007367487759449e+00   1.8183453436500476e+00   2.0000000000000000e+00


==> convhist_ex4_epsi0.001.dat <==
%% LaTeX2e file `convhist_ex4_epsi0.001.dat'
%% generated by the `filecontents' environment
%% from source `monge-ampere-equations-mixed-fem' on 2021/12/02.
%%
  ndof  hinv  Linferr  L2err  H1err  H2err  eta  niter
   1.2000000000000000e+01   1.0000000000000000e+00   4.9999999999999994e-01   3.0775797901575502e-01   1.5049033717901279e+00   1.6178115433030300e+01   5.1347049088393808e+00   1.0000000000000000e+00
   3.6000000000000000e+01   2.0000000000000000e+00   1.0061671282430734e-01   8.6496438600612388e-02   6.8962912994482894e-01   1.5285765458364027e+01   5.5576067733662082e+00   1.0000000000000000e+01
   1.3200000000000000e+02   4.0000000000000000e+00   1.9172004750490856e-02   1.7337423609009469e-02   4.4530541065990853e-01   1.5118945106160691e+01   5.2918458690693067e+00   1.1000000000000000e+01
   5.1600000000000000e+02   8.0000000000000000e+00   1.3819266455587176e-02   8.5642433386029729e-03   2.6824204659034440e-01   1.5086567826579978e+01   5.1828004263608092e+00   1.0000000000000000e+01
   2.0520000000000000e+03   1.6000000000000000e+01   7.7921212314273625e-03   5.7612572847439295e-03   1.5392953446015578e-01   1.5086050567376176e+01   5.1445814390658340e+00   1.0000000000000000e+01
   8.1960000000000000e+03   3.2000000000000000e+01   4.1180657182657843e-03   3.2963315698183123e-03   8.5448648092964083e-02   1.5083575543035238e+01   5.1244163115717223e+00   1.0000000000000000e+01
   3.2772000000000000e+04   6.4000000000000000e+01   2.1728020998177666e-03   1.7268501729080002e-03   4.6622677932705636e-02   1.5173243695586454e+01   5.1068594407114078e+00   1.0000000000000000e+01
   1.3107600000000000e+05   1.2800000000000000e+02   1.1303496291527326e-03   8.5964423879270600e-04   2.5601939887820457e-02   1.5311783353692135e+01   5.0909255726444931e+00   1.0000000000000000e+01
   5.2429200000000000e+05   2.5600000000000000e+02   5.7528776350749405e-04   4.0940713688983143e-04   1.4964322389195563e-02   1.5460845101622040e+01   5.0754589604024760e+00   1.0000000000000000e+01
   2.0971560000000000e+06   5.1200000000000000e+02   2.8509681029447592e-04   1.8539432016152874e-04   1.0272582973907081e-02   1.5618985935272672e+01   5.0603526980995435e+00   1.0000000000000000e+01
   8.3886120000000000e+06   1.0240000000000000e+03   2.3383823881455157e-04   8.4881351224754727e-05   8.6196876400701575e-03   1.5788691903488033e+01   5.0456338495009154e+00   1.0000000000000000e+01


==> convhist_ex4_epsi0.01.dat <==
%% LaTeX2e file `convhist_ex4_epsi0.01.dat'
%% generated by the `filecontents' environment
%% from source `monge-ampere-equations-mixed-fem' on 2021/12/02.
%%
  ndof  hinv  Linferr  L2err  H1err  H2err  eta  niter
   1.2000000000000000e+01   1.0000000000000000e+00   4.9999999999999994e-01   3.0775797901575502e-01   1.5049033717901279e+00   1.6178115433030300e+01   5.1347049088393808e+00   1.0000000000000000e+00
   3.6000000000000000e+01   2.0000000000000000e+00   1.0192570353238767e-01   8.7341258975587546e-02   6.9125490729489225e-01   1.5291147574223745e+01   5.5398842883701542e+00   1.0000000000000000e+01
   1.3200000000000000e+02   4.0000000000000000e+00   1.8142020798950054e-02   1.7617942996102250e-02   4.4529817391835547e-01   1.5123271481904897e+01   5.2757976054499771e+00   1.1000000000000000e+01
   5.1600000000000000e+02   8.0000000000000000e+00   1.2677792016182743e-02   7.8582457364539133e-03   2.6659436720941787e-01   1.5093261205968762e+01   5.1305588666873305e+00   9.0000000000000000e+00
   2.0520000000000000e+03   1.6000000000000000e+01   6.1987443265851816e-03   4.3521748242602559e-03   1.5168862545267867e-01   1.5280643655835041e+01   4.9912003359806425e+00   9.0000000000000000e+00
   8.1960000000000000e+03   3.2000000000000000e+01   3.0495186266363064e-03   1.9576622577567458e-03   8.7128860999396027e-02   1.5655314722192587e+01   4.8793811351931469e+00   9.0000000000000000e+00
   3.2772000000000000e+04   6.4000000000000000e+01   1.7524288562851941e-03   7.3114562685346973e-04   5.5550986501418917e-02   1.6052112103117935e+01   4.7711273059584620e+00   8.0000000000000000e+00
   1.3107600000000000e+05   1.2800000000000000e+02   1.9374709006422519e-03   7.1533403521053650e-04   4.3131215833495162e-02   1.6454229135333822e+01   4.6673018919836089e+00   9.0000000000000000e+00
   5.2429200000000000e+05   2.5600000000000000e+02   2.0610078157559733e-03   9.6149014805192463e-04   3.9414912625659708e-02   1.6869464884555736e+01   4.5677947728962502e+00   9.0000000000000000e+00
   2.0971560000000000e+06   5.1200000000000000e+02   2.1206453414596288e-03   1.1043943147676974e-03   3.8557113863725921e-02   1.7301536512459396e+01   4.4722907985374052e+00   9.0000000000000000e+00
   8.3886120000000000e+06   1.0240000000000000e+03   2.1487882562977040e-03   1.1749847501885328e-03   3.8425629838440181e-02   1.7750736366812276e+01   4.3803160764014546e+00   9.0000000000000000e+00


==> convhist_ex4_epsi0.1.dat <==
%% LaTeX2e file `convhist_ex4_epsi0.1.dat'
%% generated by the `filecontents' environment
%% from source `monge-ampere-equations-mixed-fem' on 2021/12/02.
%%
  ndof  hinv  Linferr  L2err  H1err  H2err  eta  niter
   1.2000000000000000e+01   1.0000000000000000e+00   4.9999999999999994e-01   3.0775797901575502e-01   1.5049033717901279e+00   1.6178115433030300e+01   5.1347049088393808e+00   1.0000000000000000e+00
   3.6000000000000000e+01   2.0000000000000000e+00   1.1075228782688129e-01   9.2482615603483365e-02   7.0162497302145244e-01   1.5316253828927737e+01   5.3804624250795383e+00   3.0000000000000000e+00
   1.3200000000000000e+02   4.0000000000000000e+00   3.4177005260759175e-02   3.2169009936327576e-02   4.6330649899555648e-01   1.5409884534808212e+01   4.4914174642688653e+00   9.0000000000000000e+00
   5.1600000000000000e+02   8.0000000000000000e+00   2.4079271152160853e-02   1.7214039635966689e-02   2.9924633379120724e-01   1.6114173906888382e+01   3.8979627629639446e+00   8.0000000000000000e+00
   2.0520000000000000e+03   1.6000000000000000e+01   1.7735592432625236e-02   1.5853550468626812e-02   2.2099770895874091e-01   1.6922300020637199e+01   3.3653078858312409e+00   7.0000000000000000e+00
   8.1960000000000000e+03   3.2000000000000000e+01   1.8843124625977564e-02   1.6466708498785929e-02   1.9282547452683851e-01   1.7694481281010461e+01   2.8939711624889704e+00   7.0000000000000000e+00
   3.2772000000000000e+04   6.4000000000000000e+01   1.9224458493145385e-02   1.6848969443023897e-02   1.8457271218810181e-01   1.8459555863917135e+01   2.4841188608088678e+00   7.0000000000000000e+00
   1.3107600000000000e+05   1.2800000000000000e+02   1.9359423842179646e-02   1.6998972950251181e-02   1.8243105178835220e-01   1.9241186789510550e+01   2.1303062034932507e+00   6.0000000000000000e+00
   5.2429200000000000e+05   2.5600000000000000e+02   1.9402839845973296e-02   1.7049999003023092e-02   1.8191725245927415e-01   2.0046077433500457e+01   1.8257925622130822e+00   6.0000000000000000e+00
   2.0971560000000000e+06   5.1200000000000000e+02   1.9415840232824083e-02   1.7066250812885046e-02   1.8180294853279280e-01   2.0872558012924088e+01   1.5641556385616131e+00   6.0000000000000000e+00
   8.3886120000000000e+06   1.0240000000000000e+03   1.9419666969927557e-02   1.7071238505420409e-02   1.8177996472162525e-01   2.1715719907287934e+01   1.3396303608956586e+00   6.0000000000000000e+00

